5-point CAT(0) spaces after Tetsu Toyoda

We give another proof of Toyoda's theorem that describes 5-point subpaces in CAT(0) length spaces

==> arXiv.txt <==
arXiv.txt
library.bib
5-CAT.tex
5-CAT.bbl
quad.sty
mppics/pic-720.eps
mppics/pic-10.eps
mppics/pic-15.eps
mppics/pic-20.eps
mppics/pic-25.eps
mppics/pic-30.eps
mppics/pic-40.eps
asy/A.eps


